Dynamical Observations of Self-Stabilising Stationary Light

Precise control of atom-light interactions is vital to many quantum information protocols. In particular, atomic systems can be used to slow and store light to form a quantum memory. Optical storage can be achieved via stopped light, where no optical energy remains in the atoms, or as stationary light, where some optical energy remains resent during storage. In this work, we demonstrate a form of self-stabilising stationary light. From any initial state, our atom-light system evolves to a stable configuration that is devoid of coherent emission from the atoms, yet may contain bright optical excitation. This phenomenon is verified experimentally in a cloud of cold Rb87 atoms. The spinwave in our atomic cloud is imaged from the side allowing direct comparison with theoretical predictions.

==> letter.txt <==
Dear Editors,

We would like to submit a manuscript for consideration to be published in Science magazine.
Our paper entitled “Dynamical Observations of Self-Stabilising Stationary Light” reports on our work describing and experimentally demonstrating a new form of stationary light.  As we explain below, we are particularly excited about the surprisingly simple self-stabilising dynamics of our system, in which the atoms and light relax automatically to a stable configuration that supports stationary light.
Stationary light is the term used to describe light that is trapped within an atomic ensemble where there is still a component of optical excitation. This is distinct from stopped light in which an optical field is fully mapped into an atomic spinwave and there is no remaining optical excitation. Stationary light is one potential avenue for enhancing the incredibly weak interaction between single photons to a useful level, thus making possible photonic gates and photonic quantum information processing. 
Previous realisations of stationary light have been based on electromagnetically induced transparency (EIT).  In EIT, light resonant with an atomic transition propagates in unison with a coherent atomic excitation in the presence of a control laser field. Careful use of a pair of counter-propagating control fields cancels the propagation of the atom-light polariton leading to stationary light.
The stationary light we demonstrate functions by a new mechanism that is described for the first time in this manuscript. In our case the light propagates freely through the atoms, and an interference effect traps the light between regions of atomic excitation. This free propagation of light means the system can be described by surprisingly straightforward equations. We show that there is a simple condition on the spatial form of the atomic coherence that supports our stationary light solution, and that if that condition is not met, the system self-stabilises by evolving to a stationary solution. The stationary solutions and the evolution towards stationary states both emerge in an elegant, understandable way from the interference effect. 
One of the problems of proving the existence of stationary light is that you cannot image the light while it is stationary.  Previous experiments have relied on temporal measurements of light that emerges from the atomic ensemble after it has been stationary. Our atomic ensemble is uniquely dense and elongated allowing us, for the first time, to image the dynamics of the stationary light system.  Using side imaging we map out the behaviour of the atomic coherence over time allowing direct comparison with theoretical models. The excellent agreement between model and experimental results confirms our understanding of the system. We also predict that this form of stationary light will be capable of generating useful photon-photon interactions.
We believe this demonstration of stationary light will be interesting to a range of scientists working in optics, quantum information, and physics more broadly.
Kind regards,

The Authors.

